Gaze Stabilization for Humanoid Robots: a Comprehensive Framework

Gaze stabilization is an important requisite for humanoid robots. Previous work on this topic has focused on the integration of inertial and visual information. Little attention has been given to a third component, which is the knowledge that the robot has about its own movement. In this work we propose a comprehensive framework for gaze stabilization in a humanoid robot. We focus on the problem of compensating for disturbances induced in the cameras due to self-generated movements of the robot. In this work we employ two separate signals for stabilization: (1) an anticipatory term obtained from the velocity commands sent to the joints while the robot moves autonomously; (2) a feedback term from the on board gyroscope, which compensates unpredicted external disturbances. We first provide the mathematical formulation to derive the forward and the differential kinematics of the fixation point of the stereo system. We finally test our method on the iCub robot. We show that the stabilization consistently reduces the residual optical flow during the movement of the robot and in presence of external disturbances. We also demonstrate that proper integration of the neck DoF is crucial to achieve correct stabilization.

==> [Roncone et al. 2014] Gaze Stabilization for Humanoid Robots: a Comprehensive Framework/pictures/ctrloop.pdf_tex <==
%% Creator: Inkscape inkscape 0.48+devel, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ctrloop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{735.52958984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34261028)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ctrloop.pdf}}%
    \put(0.59952841,0.05438258){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{DELAY}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ctrloop.pdf}}%
    \put(0.78986746,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{IMU}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ctrloop.pdf}}%
    \put(0.59952841,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{DELAY}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ctrloop.pdf}}%
    \put(0.40910792,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{PID}}}}%
    \put(0.13872149,0.22358256){\color[rgb]{0.23529412,0.23529412,0.23529412}\makebox(0,0)[b]{\smash{\textbf{-}}}}%
    \put(0.08535076,0.2746177){\color[rgb]{0.23529412,0.23529412,0.23529412}\makebox(0,0)[b]{\smash{\textbf{+}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ctrloop.pdf}}%
  \end{picture}%
\endgroup%


==> pictures/ctrloop.pdf_tex <==
%% Creator: Inkscape inkscape 0.48+devel, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ctrloop.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{735.52958984bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34261028)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ctrloop.pdf}}%
    \put(0.59952841,0.05438258){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{DELAY}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ctrloop.pdf}}%
    \put(0.78986746,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{IMU}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ctrloop.pdf}}%
    \put(0.59952841,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{DELAY}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ctrloop.pdf}}%
    \put(0.40910792,0.24472163){\color[rgb]{1,1,1}\makebox(0,0)[b]{\smash{\textbf{PID}}}}%
    \put(0.13872149,0.22358256){\color[rgb]{0.23529412,0.23529412,0.23529412}\makebox(0,0)[b]{\smash{\textbf{-}}}}%
    \put(0.08535076,0.2746177){\color[rgb]{0.23529412,0.23529412,0.23529412}\makebox(0,0)[b]{\smash{\textbf{+}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ctrloop.pdf}}%
  \end{picture}%
\endgroup%

